Nonlinear Performative Prediction

Performative prediction is an emerging paradigm in machine learning that addresses scenarios where the model's prediction may induce a shift in the distribution of the data it aims to predict. Current works in this field often rely on uncontrollable assumptions, such as bounded gradients of performative loss, and primarily focus on linear cases in their examples and evaluations to maintain consistency between theoretical guarantees and empirical validations. However, such linearity rarely holds in real-world applications, where the data usually exhibit complex nonlinear characteristics. In this paper, we relax these out-of-control assumptions and present a novel design that generalizes performative prediction to nonlinear cases while preserving essential theoretical properties. Specifically, we formulate the loss function of performative prediction using a maximum margin approach and extend it to nonlinear spaces through kernel methods. To quantify the data distribution shift, we employ the discrepancy between prediction errors on these two distributions as an indicator, which characterizes the impact of the performative effect on specific learning tasks. By doing so, we can derive, for both linear and nonlinear cases, the conditions for performative stability, a critical and desirable property in performative contexts. Building on these theoretical insights, we develop an algorithm that guarantees the performative stability of the predictive model. We validate the effectiveness of our method through experiments on synthetic and real-world datasets with both linear and nonlinear data distributions, demonstrating superior performance compared to state-of-the-art baselines.

==> experiment/Company_Bankruptcy_Prediction/NearMiss_result/acc_mean_std_after_20.csv <==
,d = 100,d = 250,d = 500,d = 750,d = 1000
$\mathrm{NP^2M^2}$,0.877 $\pm$ 0.004,0.873 $\pm$ 0.004,0.862 $\pm$ 0.004,0.843 $\pm$ 0.006,0.813 $\pm$ 0.007
RRM LR,0.783 $\pm$ 0.011,0.766 $\pm$ 0.013,0.747 $\pm$ 0.011,0.736 $\pm$ 0.01,0.73 $\pm$ 0.011
RGD LR,0.797 $\pm$ 0.008,0.786 $\pm$ 0.009,0.771 $\pm$ 0.008,0.758 $\pm$ 0.008,0.744 $\pm$ 0.008
RRM NN,0.74 $\pm$ 0.01,0.733 $\pm$ 0.011,0.726 $\pm$ 0.01,0.723 $\pm$ 0.011,0.722 $\pm$ 0.009
TSA,0.713 $\pm$ 0.011,0.713 $\pm$ 0.011,0.712 $\pm$ 0.013,0.707 $\pm$ 0.021,0.686 $\pm$ 0.029
PerfGD,0.804 $\pm$ 0.009,0.794 $\pm$ 0.009,0.775 $\pm$ 0.009,0.759 $\pm$ 0.009,0.735 $\pm$ 0.012
$\mathrm{DFO(\lambda)}$,0.536 $\pm$ 0.036,0.534 $\pm$ 0.041,0.531 $\pm$ 0.049,0.537 $\pm$ 0.046,0.546 $\pm$ 0.042


==> experiment/Company_Bankruptcy_Prediction/NearMiss_result/gap_mean_std_after_20.csv <==
,d = 100,d = 250,d = 500,d = 750,d = 1000
$\mathrm{NP^2M^2}$,0.792 $\pm$ 0.012,0.753 $\pm$ 0.013,0.693 $\pm$ 0.014,0.614 $\pm$ 0.015,0.514 $\pm$ 0.018
RRM LR,0.634 $\pm$ 0.026,0.587 $\pm$ 0.031,0.531 $\pm$ 0.035,0.486 $\pm$ 0.034,0.441 $\pm$ 0.035
RGD LR,0.669 $\pm$ 0.027,0.639 $\pm$ 0.027,0.58 $\pm$ 0.03,0.526 $\pm$ 0.033,0.461 $\pm$ 0.031
RRM NN,0.019 $\pm$ 0.02,0.017 $\pm$ 0.02,0.016 $\pm$ 0.019,0.015 $\pm$ 0.019,0.018 $\pm$ 0.02
TSA,0.152 $\pm$ 0.041,0.133 $\pm$ 0.037,0.139 $\pm$ 0.041,0.113 $\pm$ 0.038,0.106 $\pm$ 0.036
PerfGD,0.673 $\pm$ 0.025,0.644 $\pm$ 0.021,0.594 $\pm$ 0.03,0.528 $\pm$ 0.03,0.467 $\pm$ 0.033
$\mathrm{DFO(\lambda)}$,0.471 $\pm$ 0.422,0.47 $\pm$ 0.423,0.47 $\pm$ 0.424,0.467 $\pm$ 0.427,0.469 $\pm$ 0.423


==> experiment/SyntheticDatasets/linear/result_x/acc_mean_std_after_20.csv <==
,d = 10,d = 20,d = 30,d = 40,d = 50
$\mathrm{NP^2M^2}$,0.854 $\pm$ 0.003,0.849 $\pm$ 0.006,0.838 $\pm$ 0.011,0.821 $\pm$ 0.019,0.8 $\pm$ 0.024
RRM LR,0.886 $\pm$ 0.012,0.827 $\pm$ 0.03,0.68 $\pm$ 0.037,0.537 $\pm$ 0.023,0.509 $\pm$ 0.009
RGD LR,0.86 $\pm$ 0.021,0.62 $\pm$ 0.029,0.538 $\pm$ 0.011,0.514 $\pm$ 0.006,0.506 $\pm$ 0.004
RRM NN,0.829 $\pm$ 0.028,0.718 $\pm$ 0.032,0.645 $\pm$ 0.032,0.592 $\pm$ 0.031,0.552 $\pm$ 0.023
Two-Stage Approach,0.708 $\pm$ 0.017,0.568 $\pm$ 0.013,0.519 $\pm$ 0.005,0.507 $\pm$ 0.002,0.503 $\pm$ 0.001
PerfGD,0.708 $\pm$ 0.013,0.565 $\pm$ 0.012,0.532 $\pm$ 0.01,0.513 $\pm$ 0.006,0.506 $\pm$ 0.003
$\mathrm{DFO(\lambda)}$,0.549 $\pm$ 0.084,0.522 $\pm$ 0.039,0.509 $\pm$ 0.018,0.503 $\pm$ 0.004,0.501 $\pm$ 0.003


==> experiment/SyntheticDatasets/linear/result_x/gap_mean_std_after_20.csv <==
,d = 10,d = 20,d = 30,d = 40,d = 50
$\mathrm{NP^2M^2}$,1.0 $\pm$ 0.0,0.999 $\pm$ 0.0,0.998 $\pm$ 0.0,0.998 $\pm$ 0.0,0.997 $\pm$ 0.001
RRM LR,0.992 $\pm$ 0.003,0.997 $\pm$ 0.002,0.863 $\pm$ 0.061,0.763 $\pm$ 0.066,0.86 $\pm$ 0.049
RGD LR,0.935 $\pm$ 0.027,0.875 $\pm$ 0.048,0.92 $\pm$ 0.01,0.916 $\pm$ 0.01,0.916 $\pm$ 0.01
RRM NN,0.014 $\pm$ 0.037,0.018 $\pm$ 0.036,0.011 $\pm$ 0.034,0.004 $\pm$ 0.035,0.019 $\pm$ 0.039
Two-Stage Approach,0.917 $\pm$ 0.013,0.916 $\pm$ 0.015,0.915 $\pm$ 0.014,0.915 $\pm$ 0.014,0.917 $\pm$ 0.014
PerfGD,1.0 $\pm$ 0.0,0.999 $\pm$ 0.001,0.966 $\pm$ 0.007,0.928 $\pm$ 0.01,0.917 $\pm$ 0.01
$\mathrm{DFO(\lambda)}$,0.462 $\pm$ 0.433,0.467 $\pm$ 0.429,0.462 $\pm$ 0.432,0.469 $\pm$ 0.421,0.466 $\pm$ 0.429


==> experiment/SyntheticDatasets/linear/result_y/acc_mean_std_after_20.csv <==
,d = 5,d = 7.5,d = 10
$\mathrm{NP^2M^2}$,0.656 $\pm$ 0.013,0.731 $\pm$ 0.009,0.775 $\pm$ 0.008
RRM LR,0.601 $\pm$ 0.012,0.672 $\pm$ 0.011,0.717 $\pm$ 0.009
RGD LR,0.603 $\pm$ 0.013,0.672 $\pm$ 0.01,0.717 $\pm$ 0.01
RRM NN,0.65 $\pm$ 0.014,0.744 $\pm$ 0.012,0.812 $\pm$ 0.013
Two-Stage Approach,0.598 $\pm$ 0.011,0.662 $\pm$ 0.01,0.705 $\pm$ 0.009
PerfGD,0.601 $\pm$ 0.014,0.666 $\pm$ 0.01,0.712 $\pm$ 0.01
$\mathrm{DFO(\lambda)}$,0.455 $\pm$ 0.073,0.479 $\pm$ 0.083,0.492 $\pm$ 0.091


==> experiment/SyntheticDatasets/linear/result_y/gap_mean_std_after_20.csv <==
,d = 5,d = 7.5,d = 10
$\mathrm{NP^2M^2}$,0.62 $\pm$ 0.029,0.733 $\pm$ 0.026,0.789 $\pm$ 0.015
RRM LR,0.445 $\pm$ 0.055,0.624 $\pm$ 0.039,0.707 $\pm$ 0.035
RGD LR,0.441 $\pm$ 0.049,0.615 $\pm$ 0.034,0.702 $\pm$ 0.033
RRM NN,0.022 $\pm$ 0.02,0.015 $\pm$ 0.026,0.014 $\pm$ 0.031
Two-Stage Approach,0.422 $\pm$ 0.053,0.576 $\pm$ 0.038,0.658 $\pm$ 0.034
PerfGD,0.445 $\pm$ 0.051,0.612 $\pm$ 0.036,0.692 $\pm$ 0.031
$\mathrm{DFO(\lambda)}$,0.473 $\pm$ 0.422,0.468 $\pm$ 0.425,0.455 $\pm$ 0.441


==> experiment/SyntheticDatasets/nonlinear/result_circles_x/acc_mean_std_after_20.csv <==
,d = 0.1,d = 0.3,d = 0.5,d = 0.7
$\mathrm{NP^2M^2}$,0.982 $\pm$ 0.002,0.982 $\pm$ 0.002,0.982 $\pm$ 0.001,0.982 $\pm$ 0.002
RRM LR,0.43 $\pm$ 0.016,0.389 $\pm$ 0.018,0.409 $\pm$ 0.015,0.432 $\pm$ 0.022
RGD LR,0.432 $\pm$ 0.016,0.387 $\pm$ 0.02,0.408 $\pm$ 0.017,0.437 $\pm$ 0.02
RRM NN,0.977 $\pm$ 0.004,0.974 $\pm$ 0.006,0.968 $\pm$ 0.012,0.961 $\pm$ 0.011
Two-Stage Approach,0.428 $\pm$ 0.005,0.34 $\pm$ 0.003,0.34 $\pm$ 0.002,0.378 $\pm$ 0.002
PerfGD,0.427 $\pm$ 0.005,0.34 $\pm$ 0.003,0.34 $\pm$ 0.003,0.378 $\pm$ 0.002
$\mathrm{DFO(\lambda)}$,0.51 $\pm$ 0.039,0.49 $\pm$ 0.036,0.476 $\pm$ 0.039,0.475 $\pm$ 0.031


==> experiment/SyntheticDatasets/nonlinear/result_circles_x/gap_mean_std_after_20.csv <==
,d = 0.1,d = 0.3,d = 0.5,d = 0.7
$\mathrm{NP^2M^2}$,0.986 $\pm$ 0.002,0.991 $\pm$ 0.001,0.993 $\pm$ 0.001,0.992 $\pm$ 0.001
RRM LR,-0.017 $\pm$ 0.225,0.023 $\pm$ 0.215,-0.013 $\pm$ 0.181,-0.008 $\pm$ 0.164
RGD LR,0.016 $\pm$ 0.227,-0.006 $\pm$ 0.199,-0.004 $\pm$ 0.194,-0.026 $\pm$ 0.176
RRM NN,0.103 $\pm$ 0.059,0.099 $\pm$ 0.066,0.117 $\pm$ 0.062,0.135 $\pm$ 0.063
Two-Stage Approach,-0.04 $\pm$ 0.185,-0.002 $\pm$ 0.219,0.011 $\pm$ 0.213,0.011 $\pm$ 0.227
PerfGD,0.0 $\pm$ 0.248,-0.044 $\pm$ 0.216,-0.006 $\pm$ 0.231,-0.004 $\pm$ 0.21
$\mathrm{DFO(\lambda)}$,0.433 $\pm$ 0.436,0.444 $\pm$ 0.434,0.424 $\pm$ 0.44,0.399 $\pm$ 0.464


==> experiment/SyntheticDatasets/nonlinear/result_circles_y/acc_mean_std_after_20.csv <==
,d = 5,d = 7.5,d = 10
$\mathrm{NP^2M^2}$,0.842 $\pm$ 0.006,0.897 $\pm$ 0.005,0.925 $\pm$ 0.004
RRM LR,0.475 $\pm$ 0.024,0.488 $\pm$ 0.023,0.489 $\pm$ 0.022
RGD LR,0.478 $\pm$ 0.012,0.488 $\pm$ 0.016,0.49 $\pm$ 0.023
RRM NN,0.826 $\pm$ 0.01,0.879 $\pm$ 0.009,0.911 $\pm$ 0.008
Two-Stage Approach,0.375 $\pm$ 0.006,0.401 $\pm$ 0.005,0.416 $\pm$ 0.005
PerfGD,0.374 $\pm$ 0.005,0.4 $\pm$ 0.005,0.418 $\pm$ 0.005
$\mathrm{DFO(\lambda)}$,0.425 $\pm$ 0.032,0.466 $\pm$ 0.04,0.476 $\pm$ 0.035


==> experiment/SyntheticDatasets/nonlinear/result_circles_y/gap_mean_std_after_20.csv <==
,d = 5,d = 7.5,d = 10
$\mathrm{NP^2M^2}$,0.985 $\pm$ 0.002,0.986 $\pm$ 0.002,0.986 $\pm$ 0.002
RRM LR,-0.371 $\pm$ 0.218,-0.23 $\pm$ 0.134,-0.123 $\pm$ 0.127
RGD LR,-0.369 $\pm$ 0.093,-0.23 $\pm$ 0.074,-0.125 $\pm$ 0.112
RRM NN,0.071 $\pm$ 0.061,0.101 $\pm$ 0.061,0.082 $\pm$ 0.055
Two-Stage Approach,0.007 $\pm$ 0.207,0.015 $\pm$ 0.227,0.021 $\pm$ 0.234
PerfGD,-0.947 $\pm$ 0.021,-0.894 $\pm$ 0.045,-0.805 $\pm$ 0.077
$\mathrm{DFO(\lambda)}$,0.414 $\pm$ 0.463,0.44 $\pm$ 0.412,0.425 $\pm$ 0.423

